HandRSI: Recursive Self-Improvement for Hand Pose Estimation

Egocentric 3D hand pose estimators still miss hands at the image border, misplace occluded hands and jitter. Such failures are usually fixed by hand-written inference refinements and by fine-tuning, two interdependent steps that are tuned separately. We present HandRSI, a recursive self-improvement framework for a hand pose system that consists of a video estimator and its executable inference harness. In each round, coding agents refine the harness, and a change is accepted only if it improves a composite of all ten benchmark metrics on held-out data without significantly regressing any of them. The accepted harness then guides the estimator through selective distillation, which supervises hand presence and temporal consistency on frames without ground truth, while ground truth supervises pose. Since the updated estimator may change which refinements remain useful, the harness is re-validated on it. Starting from the released ACE-Ego-Hand model, five rounds reduce MPJPE-p by 35% on HOT3D and 11% on ARCTIC and roughly halve jitter. On HOT3D, HandRSI's MPJPE-p is 16% lower than that of ACE-Ego-Hand fine-tuned on the same ground truth. Under a unified protocol, it outperforms nine re-run published methods on all ten metrics of both benchmarks. Hypervolume selection on the accuracy-speed front yields Lite, Medium and Heavy systems running at 20.7 to 41.1 FPS. This report gives the full method, every stage of every round and the complete protocol. Code, evaluator, harnesses and weights are public.

==> fig/data/gate.dat <==
x y c worst
0.0700 0.8400 0 0.0700
-0.0000 0.3400 0 -0.0000
-0.0000 1.1100 0 -0.0000
0.0800 0.7300 0 0.0800
-0.0500 0.4300 0 -0.0500
-0.1400 1.1300 0 -0.1400
0.1500 1.3700 0 0.1500
-0.4500 1.1600 0 -0.4500
-8.4000 1.7300 2 -8.4000
-0.0000 1.2800 0 -0.0000
-0.4600 1.5800 0 -0.4600
-0.3200 3.2000 0 -0.3200
-0.3100 0.6200 0 -0.3100
-3.8900 2.4600 0 -3.8900
-0.5100 0.7200 0 -0.5100
0.1000 0.9200 0 0.1000
-0.7100 0.4500 0 -0.7100
-0.1500 2.2400 0 -0.1500
-0.3500 2.9800 0 -0.3500
-0.3600 2.7300 0 -0.3600
-10.0000 1.4400 2 -23.7400
-2.4000 1.2700 0 -2.4000
-0.4500 2.1900 0 -0.4500
-5.7100 1.0900 2 -5.7100
-1.3300 0.9100 0 -1.3300
-1.5500 1.1600 0 -1.5500
-5.7500 1.7100 2 -5.7500
-0.1000 1.1900 0 -0.1000
-0.3300 2.7000 0 -0.3300
-0.1000 0.8400 0 -0.1000
-0.3400 1.1900 0 -0.3400
-3.8900 1.8800 0 -3.8900
-0.1000 1.3600 0 -0.1000
-1.7500 2.3000 0 -1.7500
-0.4500 1.8600 0 -0.4500
-1.5300 1.9500 0 -1.5300
-0.8700 2.3600 0 -0.8700
-0.4900 1.2700 0 -0.4900
-0.4500 0.2100 1 -0.4500
-0.0400 0.4500 0 -0.0400
-0.7900 0.8000 0 -0.7900
-2.7300 2.5100 0 -2.7300
-0.1200 0.5000 0 -0.1200
-10.0000 0.8900 2 -14.3100
-0.3100 0.4500 0 -0.3100
-0.5100 0.4400 0 -0.5100
-0.3300 2.6600 0 -0.3300
-1.9500 2.6800 0 -1.9500
-7.9800 0.2800 1 -7.9800
-0.1100 0.2300 1 -0.1100
-2.3600 0.2800 1 -2.3600
-0.1000 0.6100 0 -0.1000
-0.2100 0.1100 1 -0.2100
0.0000 0.2000 1 0.0000
-0.3100 0.3200 0 -0.3100
-0.1100 0.1600 1 -0.1100
-0.5600 0.4000 0 -0.5600
-0.0000 0.2600 1 -0.0000
-7.4800 -0.5400 1 -7.4800
-0.7500 0.1700 1 -0.7500
-0.4100 1.8100 0 -0.4100
-0.7500 0.1700 1 -0.7500
-3.5800 -0.7100 1 -3.5800
-0.2500 0.6300 0 -0.2500
-0.1400 1.7300 0 -0.1400
-0.9200 0.4100 0 -0.9200
-0.0400 0.7600 0 -0.0400
-0.6500 0.7700 0 -0.6500
-0.6800 0.9200 0 -0.6800
-0.1400 0.3600 0 -0.1400
-0.2700 0.4700 0 -0.2700
-4.8000 0.0500 1 -4.8000
-0.1400 1.3600 0 -0.1400
-0.0800 0.6900 0 -0.0800
-0.7200 1.3800 0 -0.7200
-0.2100 0.2600 1 -0.2100
-0.0000 0.5700 0 -0.0000
-0.4600 0.9000 0 -0.4600
-0.2900 0.7400 0 -0.2900
0.0000 0.4100 0 0.0000
-0.5800 0.4400 0 -0.5800
-0.5100 0.7500 0 -0.5100
-2.1500 0.4200 2 -2.1500
-0.1000 0.2300 1 -0.1000
-0.2800 0.4400 0 -0.2800
-0.5800 0.4400 0 -0.5800
-0.5800 0.4500 0 -0.5800
-2.1500 0.8700 2 -2.1500
-0.8300 0.4300 0 -0.8300
-0.5800 1.1500 0 -0.5800
-0.5000 0.7500 0 -0.5000
-0.5000 0.7500 0 -0.5000
-0.4700 0.4700 0 -0.4700
-0.2900 0.2300 1 -0.2900
-0.1500 0.0600 1 -0.1500
-0.0000 0.1100 1 -0.0000
-0.4700 0.5300 0 -0.4700
-0.4700 0.6000 0 -0.4700


==> fig/data/harness.dat <==
k img det temp shape artic place total
1 1 3 5 4 1 4 18
2 1 3 6 6 2 6 24
3 1 4 6 8 4 9 32
4 1 4 7 5 7 13 37
5 1 5 7 5 8 13 39


==> fig/data/pck_arctic.dat <==
t handrsi ace egoforce hawor wilor
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.5000 0.0089 0.0091 0.0105 0.0024 0.0052
1.0000 0.0974 0.0797 0.0795 0.0142 0.0421
1.5000 0.3786 0.3034 0.2614 0.0479 0.1310
2.0000 0.8382 0.7299 0.5712 0.1102 0.2866
2.5000 1.5074 1.3711 1.0478 0.2099 0.5314
3.0000 2.3632 2.1706 1.7034 0.3463 0.9037
3.5000 3.4543 3.1666 2.5696 0.5127 1.4727
4.0000 4.7313 4.3199 3.6648 0.7066 2.1795
4.5000 6.2479 5.6461 4.9331 0.9409 3.1582
5.0000 7.9884 7.1340 6.3680 1.1940 4.2942
5.5000 9.9334 8.8417 7.9527 1.4882 5.5448
6.0000 12.1077 10.7399 9.6800 1.8001 6.9193
6.5000 14.4831 12.7662 11.5751 2.1449 8.4400
7.0000 17.0092 14.9034 13.6127 2.5325 10.1187
7.5000 19.6317 17.1361 15.7491 2.9311 11.9925
8.0000 22.4054 19.4966 17.9846 3.3657 14.0585
8.5000 25.2399 21.9674 20.3293 3.8196 16.3331
9.0000 28.1366 24.4869 22.7212 4.3054 18.6849
9.5000 31.0756 27.0262 25.1689 4.8118 21.1684
10.0000 34.0286 29.6362 27.6141 5.3541 23.8174
10.5000 36.9665 32.2518 30.0803 5.9289 26.5378
11.0000 39.9199 34.8561 32.5383 6.5244 29.2940
11.5000 42.8687 37.4627 34.9487 7.1615 32.0036
12.0000 45.7438 40.0652 37.2960 7.8181 34.7007
12.5000 48.5633 42.6501 39.6092 8.5340 37.3767
13.0000 51.3429 45.2135 41.8522 9.2724 39.9728
13.5000 54.0506 47.7431 44.0570 10.0247 42.4823
14.0000 56.6737 50.2725 46.2045 10.8257 44.9064
14.5000 59.2025 52.7015 48.2836 11.6726 47.2679
15.0000 61.6388 55.0869 50.2862 12.5435 49.5329
15.5000 63.9634 57.3893 52.2248 13.4560 51.6837
16.0000 66.2161 59.6306 54.0833 14.4074 53.7668
16.5000 68.3416 61.7738 55.8761 15.3789 55.7773
17.0000 70.3552 63.8288 57.5989 16.3890 57.6648
17.5000 72.2725 65.8382 59.2472 17.4219 59.4719
18.0000 74.0957 67.7390 60.8191 18.5075 61.2249
18.5000 75.8004 69.5370 62.3349 19.6192 62.8949
19.0000 77.4047 71.2637 63.7691 20.7686 64.4881
19.5000 78.9254 72.9190 65.1352 21.9127 65.9863
20.0000 80.3215 74.4760 66.4455 23.1114 67.4266
20.5000 81.5975 75.9275 67.6960 24.3107 68.7856
21.0000 82.8180 77.3173 68.8794 25.5618 70.1033
21.5000 83.9400 78.6284 70.0082 26.8429 71.3481
22.0000 84.9874 79.8422 71.0683 28.1449 72.5408
22.5000 85.9693 81.0230 72.0880 29.4845 73.6880
23.0000 86.8998 82.1159 73.0430 30.8635 74.7765
23.5000 87.7737 83.1537 73.9570 32.2726 75.8096
24.0000 88.5750 84.1338 74.8203 33.7155 76.7912
24.5000 89.3103 85.0448 75.6242 35.1512 77.7283
25.0000 89.9955 85.8899 76.3873 36.6224 78.6205
25.5000 90.6277 86.6909 77.1188 38.1346 79.4777
26.0000 91.2207 87.4713 77.7922 39.6342 80.2859
26.5000 91.7855 88.1811 78.4424 41.1334 81.0634
27.0000 92.3206 88.8410 79.0460 42.6664 81.8021
27.5000 92.8087 89.4694 79.6198 44.2066 82.5037
28.0000 93.2414 90.0520 80.1589 45.7308 83.1578
28.5000 93.6469 90.6029 80.6698 47.2412 83.7841
29.0000 94.0270 91.1161 81.1452 48.7663 84.3811
29.5000 94.3786 91.6161 81.6019 50.2533 84.9434
30.0000 94.7003 92.0697 82.0434 51.7449 85.4761
30.5000 94.9951 92.5057 82.4589 53.2244 85.9782
31.0000 95.2757 92.9143 82.8578 54.6905 86.4440
31.5000 95.5501 93.3032 83.2235 56.1343 86.8852
32.0000 95.8018 93.6522 83.5784 57.5383 87.3217
32.5000 96.0387 93.9878 83.9230 58.9263 87.7218
33.0000 96.2547 94.3130 84.2462 60.2970 88.0948
33.5000 96.4614 94.6100 84.5482 61.6166 88.4436
34.0000 96.6513 94.8905 84.8321 62.9066 88.7857
34.5000 96.8364 95.1543 85.1036 64.1429 89.0865
35.0000 96.9970 95.4070 85.3644 65.3360 89.3793
35.5000 97.1525 95.6407 85.6158 66.5119 89.6578
36.0000 97.2941 95.8566 85.8633 67.6622 89.9115
36.5000 97.4358 96.0638 86.0852 68.7438 90.1576
37.0000 97.5675 96.2539 86.3084 69.7867 90.3851
37.5000 97.6859 96.4386 86.5173 70.8175 90.6121
38.0000 97.8009 96.6170 86.7252 71.8083 90.8085
38.5000 97.9096 96.7944 86.9158 72.7491 90.9987
39.0000 98.0082 96.9519 87.1005 73.6571 91.1835
39.5000 98.0968 97.1046 87.2760 74.5325 91.3547
40.0000 98.1851 97.2439 87.4527 75.3565 91.5218
40.5000 98.2686 97.3846 87.6165 76.1520 91.6814
41.0000 98.3395 97.5089 87.7769 76.9077 91.8226
41.5000 98.4069 97.6209 87.9277 77.6373 91.9550
42.0000 98.4752 97.7285 88.0739 78.3234 92.0790
42.5000 98.5383 97.8330 88.2094 78.9686 92.1948
43.0000 98.5983 97.9299 88.3467 79.5928 92.3032
43.5000 98.6557 98.0207 88.4733 80.1853 92.4057
44.0000 98.7106 98.1025 88.5943 80.7522 92.5062
44.5000 98.7601 98.1834 88.7091 81.2902 92.5987
45.0000 98.8050 98.2652 88.8213 81.8034 92.6899
45.5000 98.8569 98.3386 88.9261 82.2986 92.7674
46.0000 98.9025 98.4056 89.0344 82.7715 92.8525
46.5000 98.9486 98.4715 89.1297 83.2184 92.9253
47.0000 98.9903 98.5366 89.2167 83.6554 92.9954
47.5000 99.0338 98.5954 89.3019 84.0531 93.0701
48.0000 99.0722 98.6515 89.3872 84.4515 93.1381
48.5000 99.1094 98.7036 89.4670 84.8087 93.1976
49.0000 99.1431 98.7579 89.5475 85.1770 93.2555
49.5000 99.1752 98.8064 89.6212 85.5117 93.3096
50.0000 99.2069 98.8534 89.6903 85.8306 93.3624


==> fig/data/pck_hot3d.dat <==
t handrsi ace egoforce hawor wilor
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.5000 0.1116 0.1415 0.0227 0.0398 0.0224
1.0000 0.9925 0.8526 0.1348 0.3691 0.1654
1.5000 3.1051 2.1220 0.3518 1.0898 0.5319
2.0000 6.2474 3.8932 0.6852 2.1350 1.1048
2.5000 10.1538 6.0415 1.1439 3.4787 1.8728
3.0000 14.5621 8.5634 1.7096 5.0870 2.8376
3.5000 19.3041 11.4649 2.3882 6.9299 3.9716
4.0000 24.2917 14.5848 3.1705 8.9708 5.2652
4.5000 29.3773 17.7899 4.0508 11.1623 6.6966
5.0000 34.4483 21.0763 5.0252 13.4899 8.2493
5.5000 39.3766 24.3669 6.0793 15.9054 9.9290
6.0000 44.1357 27.6418 7.1827 18.4303 11.7065
6.5000 48.6403 30.9155 8.3590 21.0069 13.5762
7.0000 52.8934 34.1920 9.5998 23.6331 15.5022
7.5000 56.8390 37.3843 10.8843 26.2561 17.4838
8.0000 60.5124 40.5082 12.2131 28.8851 19.5132
8.5000 63.8928 43.5621 13.5846 31.4874 21.5668
9.0000 67.0066 46.4929 14.9964 34.0742 23.6206
9.5000 69.8530 49.2776 16.4245 36.6031 25.7055
10.0000 72.4734 51.8970 17.8688 39.0757 27.7661
10.5000 74.8546 54.4038 19.3354 41.4902 29.8265
11.0000 77.0303 56.8223 20.8104 43.8505 31.8851
11.5000 79.0062 59.0843 22.2803 46.1119 33.9107
12.0000 80.7978 61.2167 23.7499 48.3183 35.9224
12.5000 82.4306 63.2373 25.2253 50.4447 37.9083
13.0000 83.8969 65.1675 26.6987 52.4914 39.8514
13.5000 85.2302 67.0136 28.1636 54.4607 41.7482
14.0000 86.4430 68.7535 29.6187 56.3395 43.6075
14.5000 87.5512 70.4950 31.0554 58.1210 45.4193
15.0000 88.5536 72.2225 32.4862 59.8075 47.1776
15.5000 89.4597 73.8115 33.8951 61.4254 48.8998
16.0000 90.2858 75.2501 35.2884 62.9674 50.5637
16.5000 91.0444 76.5983 36.6582 64.4256 52.1634
17.0000 91.7336 77.8434 38.0014 65.8115 53.7141
17.5000 92.3621 79.0115 39.3280 67.1351 55.2194
18.0000 92.9332 80.0851 40.6348 68.3727 56.6704
18.5000 93.4573 81.1007 41.9190 69.5602 58.0668
19.0000 93.9341 82.0728 43.1854 70.6822 59.4040
19.5000 94.3734 82.9976 44.4106 71.7477 60.7087
20.0000 94.7740 83.8820 45.6240 72.7683 61.9498
20.5000 95.1421 84.7421 46.7966 73.7293 63.1525
21.0000 95.4732 85.5756 47.9447 74.6319 64.3194
21.5000 95.7786 86.3699 49.0585 75.4765 65.4421
22.0000 96.0604 87.1419 50.1408 76.2760 66.5011
22.5000 96.3176 87.9137 51.1915 77.0431 67.5240
23.0000 96.5564 88.6484 52.2187 77.7506 68.5088
23.5000 96.7747 89.3311 53.2262 78.4166 69.4502
24.0000 96.9787 89.9736 54.1947 79.0343 70.3526
24.5000 97.1702 90.5811 55.1363 79.6085 71.2186
25.0000 97.3449 91.1573 56.0485 80.1585 72.0537
25.5000 97.5043 91.6957 56.9416 80.6887 72.8414
26.0000 97.6540 92.1978 57.8155 81.1894 73.6042
26.5000 97.7906 92.6820 58.6642 81.6576 74.3289
27.0000 97.9185 93.1375 59.4818 82.0995 75.0270
27.5000 98.0414 93.5713 60.2751 82.5167 75.6997
28.0000 98.1519 93.9826 61.0451 82.9059 76.3430
28.5000 98.2605 94.3734 61.7990 83.2688 76.9469
29.0000 98.3608 94.7443 62.5241 83.6077 77.5307
29.5000 98.4532 95.0857 63.2307 83.9284 78.0910
30.0000 98.5368 95.3996 63.8967 84.2347 78.6222
30.5000 98.6192 95.6914 64.5560 84.5171 79.1346
31.0000 98.6952 95.9586 65.1838 84.7878 79.6284
31.5000 98.7654 96.2097 65.8047 85.0383 80.0903
32.0000 98.8276 96.4444 66.4035 85.2825 80.5386
32.5000 98.8914 96.6616 66.9857 85.5045 80.9612
33.0000 98.9464 96.8652 67.5545 85.7183 81.3667
33.5000 99.0015 97.0560 68.0952 85.9220 81.7589
34.0000 99.0521 97.2402 68.6142 86.1138 82.1304
34.5000 99.0999 97.4076 69.1127 86.2878 82.4881
35.0000 99.1428 97.5627 69.6043 86.4532 82.8310
35.5000 99.1851 97.7056 70.0822 86.6168 83.1596
36.0000 99.2221 97.8398 70.5457 86.7651 83.4737
36.5000 99.2603 97.9626 70.9855 86.9074 83.7705
37.0000 99.2951 98.0780 71.4099 87.0426 84.0620
37.5000 99.3254 98.1872 71.8204 87.1662 84.3410
38.0000 99.3536 98.2907 72.2203 87.2882 84.6074
38.5000 99.3810 98.3868 72.6045 87.4010 84.8577
39.0000 99.4060 98.4762 72.9746 87.5051 85.1048
39.5000 99.4290 98.5576 73.3337 87.6073 85.3347
40.0000 99.4532 98.6383 73.6864 87.7022 85.5570
40.5000 99.4760 98.7082 74.0198 87.7913 85.7746
41.0000 99.4965 98.7752 74.3466 87.8764 85.9830
41.5000 99.5176 98.8413 74.6597 87.9563 86.1818
42.0000 99.5367 98.9035 74.9682 88.0338 86.3725
42.5000 99.5542 98.9598 75.2655 88.1058 86.5587
43.0000 99.5710 99.0124 75.5459 88.1732 86.7313
43.5000 99.5877 99.0636 75.8190 88.2355 86.9000
44.0000 99.6024 99.1097 76.0852 88.2941 87.0600
44.5000 99.6160 99.1543 76.3382 88.3501 87.2133
45.0000 99.6281 99.1978 76.5839 88.4031 87.3644
45.5000 99.6411 99.2369 76.8245 88.4514 87.5067
46.0000 99.6531 99.2742 77.0532 88.5013 87.6416
46.5000 99.6646 99.3062 77.2803 88.5473 87.7700
47.0000 99.6754 99.3368 77.4956 88.5897 87.8987
47.5000 99.6852 99.3653 77.7046 88.6299 88.0223
48.0000 99.6947 99.3910 77.9042 88.6703 88.1412
48.5000 99.7046 99.4156 78.1002 88.7064 88.2526
49.0000 99.7129 99.4387 78.2869 88.7410 88.3626
49.5000 99.7217 99.4615 78.4686 88.7733 88.4655
50.0000 99.7301 99.4830 78.6402 88.8057 88.5669


==> fig/data/rounds.dat <==
k hot3d_mpjpe_sys hot3d_mpjpe_net hot3d_mpjpe_c2 hot3d_jitter_sys hot3d_jitter_net hot3d_jitter_c2 arctic_mpjpe_sys arctic_mpjpe_net arctic_mpjpe_c2 arctic_jitter_sys arctic_jitter_net arctic_jitter_c2
0 12.9743 12.9743 12.9743 2.8153 2.8153 2.8153 15.5817 15.5817 15.5817 2.5844 2.5844 2.5844
1 9.3903 9.8855 11.1271 1.6459 2.6295 1.7472 14.8374 15.3983 14.9473 1.7162 2.4356 1.7937
2 8.6464 9.3705 10.8065 1.5216 2.5095 1.6472 13.9744 15.1518 14.3481 1.6008 2.3581 1.6926
3 8.4701 9.3705 10.8986 1.4423 2.5095 1.5674 13.9121 15.1518 14.2597 1.5318 2.3581 1.6148
4 8.3638 9.3705 10.3640 1.3697 2.5095 1.4772 13.8420 15.1518 14.1930 1.4739 2.3581 1.5470
5 8.3689 9.3705 10.3821 1.3426 2.5095 1.4446 13.8544 15.1518 14.2024 1.4492 2.3581 1.5193


==> fig/data/search_all.dat <==
x y g timed
2.7853 0.0000 0 1
4.2641 3.7220 0 0
4.5593 3.7585 0 0
3.7011 3.7422 0 0
4.6381 3.7852 0 0
4.8642 3.6444 0 0
4.0196 3.7218 0 0
3.1771 3.7024 0 1
3.1112 3.7024 0 0
2.9027 3.1641 0 0
3.0805 3.7024 0 1
2.8974 2.0982 0 0
2.8897 2.0982 0 0
2.8047 0.6320 0 0
2.8285 3.0590 0 1
2.7946 0.3756 0 1
6.1282 3.9922 0 1
5.7835 3.8644 0 0
5.9724 3.9027 0 0
5.9020 3.8854 0 0
6.3616 3.9938 0 0
5.3478 3.8278 0 0
5.2016 3.8278 0 0
4.8602 3.8306 0 0
5.2005 3.8281 0 0
4.7021 3.8150 0 0
3.8430 3.7874 0 0
3.7166 3.7737 0 0
3.6787 3.7737 0 0
3.5796 3.7024 0 0
3.5152 3.7024 0 0
3.1764 3.7024 0 0
3.0162 3.1641 0 0
3.4891 3.7024 0 0
2.9824 3.1641 0 0
2.9754 3.1641 0 0
2.9479 3.1641 0 0
2.8902 3.2834 0 0
2.8621 3.2834 0 0
2.8526 3.2383 0 0
2.8294 1.0870 0 0
2.8149 1.1648 0 0
2.8091 0.3756 0 0
8.9523 4.8736 2 0
8.9136 4.8260 2 0
8.9144 4.7875 2 0
5.7131 3.8777 0 0
5.6209 3.8781 0 0
6.3708 3.9165 0 0
6.1278 3.9290 0 0
6.0344 3.9308 0 0
6.7710 3.9039 0 0
5.5850 3.8480 0 0
5.2150 3.8314 0 0
4.6294 3.7464 0 0
5.5115 3.8307 0 0
5.1277 3.8505 0 0
5.2139 3.8317 0 0
3.8840 3.7464 0 0
3.9150 3.7464 0 0
3.4691 3.7501 0 0
3.3390 3.7789 0 1
3.2920 3.7737 0 1
3.1425 3.7024 0 0
3.1046 3.7024 0 0
3.1346 3.7024 0 0
2.9314 3.1641 0 0
2.8951 3.1641 0 0
2.8342 3.2834 0 1
2.8105 1.1429 0 0
2.8005 1.1648 0 1
7.1072 3.8902 1 0
7.1152 3.9290 1 0
7.4051 3.9078 1 0
7.1029 2.9425 1 0
7.2129 3.9194 1 0
7.1029 3.9689 1 0
7.0685 2.9345 1 0
7.1027 2.9427 1 0
5.6713 2.7850 0 0
7.0523 2.9192 1 0
7.0289 2.9043 1 0
6.9685 2.7850 1 0
5.1686 2.7633 0 0
4.7199 2.7867 0 0
4.5744 2.8117 0 0
3.7991 2.8117 0 0
3.7642 2.8117 0 0
3.2816 2.6510 0 0
3.1003 2.5838 0 0
3.2557 2.6510 0 0
2.9188 2.0982 0 0
2.9262 2.0982 0 0
9.0328 4.8406 2 1
8.9849 4.9260 2 0
9.0000 4.9260 2 0
8.9003 4.9260 2 1
9.0001 4.7246 2 0
8.9999 4.9260 2 0
5.4470 3.8948 0 0
6.1748 4.0622 0 1
5.9227 3.9502 0 1
6.0267 3.9783 0 1
5.8487 3.9359 0 1
5.3155 3.8948 0 0
4.9413 3.9023 0 0
4.4732 3.9048 0 0
4.4710 3.9049 0 1
4.2617 3.8613 0 0
4.2399 3.8617 0 1
4.1567 3.8535 0 1
3.8064 3.8155 0 0
3.7745 3.8202 0 0
3.7544 3.8202 0 0
3.6037 3.7477 0 0
3.7005 3.8202 0 1
3.3300 3.7477 0 0
3.1942 3.2607 0 0
3.1397 3.2222 0 0
2.9538 3.2390 0 0
2.8887 3.2390 0 0
2.9178 3.2390 0 0
2.8810 3.2390 0 0
2.8237 0.2978 0 0


==> fig/data/search_front.dat <==
x y
2.7853 0.0000
2.7946 0.3756
2.8005 1.1648
2.8285 3.0590
2.8342 3.2834
3.0805 3.7024
3.1771 3.7024
3.2920 3.7737
3.3390 3.7789
3.7005 3.8202
4.1567 3.8535
4.2399 3.8617
4.4710 3.9049
5.8487 3.9359
5.9227 3.9502
6.0267 3.9783
6.1282 3.9922
6.1748 4.0622
8.9003 4.9260


==> fig/data/seqlen.dat <==
x m0 j0 m2 j2
4.4427 12.1580 3.0274 8.6402 2.7229
4.8283 12.1303 3.0056 8.5289 2.7080
5.1533 12.5702 3.0148 9.0111 2.7261
5.5334 13.4095 2.9771 9.7862 2.6866
5.8551 15.0362 3.0005 11.1653 2.7062
6.2324 17.5770 2.9819 13.0019 2.6915


==> fig/data/temporal.dat <==
t u_gt u_ace u_ours a_gt a_ace a_ours
0 250.4276 255.5700 250.6933 nan nan nan
1 251.0149 255.4542 250.8589 1.2468 0.0193 0.2083
2 251.0275 255.3389 251.0203 1.2161 0.0191 0.2074
3 250.7736 255.2238 251.1796 0.8369 0.0189 0.2235
4 250.5475 255.1086 251.3342 0.8365 3.0361 0.2677
5 250.5752 255.6611 251.4814 0.6459 0.0062 0.3209
6 250.8403 256.2143 251.6095 0.4491 0.0059 0.3441
7 251.2022 256.7682 251.6913 0.3279 0.0062 0.2810
8 251.5895 257.3229 251.7050 0.7998 3.0458 0.2682
9 251.8587 257.4312 251.6246 0.6641 0.0242 0.2638
10 252.0937 257.5439 251.4321 0.8633 0.0243 0.2193
11 251.9475 257.6613 251.1384 0.6574 0.0241 0.1751
12 251.5435 257.7830 250.7680 0.4340 3.5021 0.2214
13 251.0536 256.7782 250.3172 0.6513 0.0159 0.3070
14 250.6478 255.7745 249.7819 0.9731 0.0163 0.5170
15 250.0706 254.7714 249.1660 1.0457 0.0139 1.1303
16 249.1469 253.7709 248.5096 1.4344 5.7671 1.4109
17 248.1996 253.2433 247.9589 1.6385 0.0291 1.1270
18 247.2431 252.7143 247.6253 1.2985 0.0282 0.9043
19 246.4649 252.1839 247.5804 1.2008 0.0277 0.8446
20 245.9642 251.6525 247.8983 1.7824 4.2007 0.8055
21 246.0327 252.3029 248.6262 3.0070 0.1133 0.6219
22 247.1732 252.9571 249.7097 2.6641 0.1131 0.3892
23 249.1038 253.6139 251.0207 2.0101 0.1130 0.7857
24 251.3308 254.2723 252.6612 1.9045 4.7809 0.9006
25 253.4982 256.5849 254.5789 1.8009 0.1135 0.8422
26 256.0403 258.9027 256.6755 2.0247 0.1138 0.7389
27 258.8187 261.2261 258.8489 1.9019 0.1139 0.6468
28 261.4664 263.5555 261.0082 1.4555 5.8157 0.5936
29 263.7022 265.5471 263.0764 0.7027 0.0513 0.5958
30 265.7251 267.5367 264.9718 0.4637 0.0493 0.7313
31 267.6885 269.5240 266.5602 0.7557 0.0477 0.9367
32 269.3423 271.5086 267.6704 1.3486 4.9383 1.1740
33 270.2543 271.0130 268.1282 1.6622 0.0155 1.3107
34 270.2812 270.5191 267.8326 1.7261 0.0153 1.1664
35 269.2910 270.0267 266.8505 2.2497 0.0156 0.9755
36 267.0041 269.5356 265.2933 1.7161 4.8210 0.7746
37 263.7832 266.3947 263.2940 1.1026 0.0878 0.5243
38 260.5011 263.2628 261.0204 0.9951 0.0873 0.2887
39 257.4618 260.1400 258.6327 0.8451 0.0865 0.2292
40 254.5367 257.0265 256.2038 0.7276 3.7077 0.2352
41 251.9379 255.1796 253.7646 0.7657 0.0661 0.1869
42 249.6630 253.3391 251.3395 0.9505 0.0659 0.1188
43 247.5340 251.5048 248.9321 1.0496 0.0656 0.2234
44 245.6136 249.6766 246.5516 1.1981 4.3167 0.3315
45 243.7498 247.6871 244.2185 1.8992 0.0402 0.4553
46 241.6948 245.6888 241.9764 1.8735 0.0422 0.5113
47 239.4442 243.6822 239.8642 1.1538 0.0438 0.3554
48 237.0849 241.6679 237.8628 0.3032 2.0272 0.2296
49 234.5848 239.3572 235.9570 0.7669 0.0499 0.2081
50 232.2851 237.0466 234.1673 0.9598 0.0501 0.3365
51 230.4170 234.7363 232.5682 1.1404 0.0505 0.5658
52 228.9709 232.4262 231.2701 1.3775 5.3607 0.7544
53 228.0532 232.4053 230.3549 1.2607 0.0153 0.4524
54 227.6401 232.3802 229.6689 1.1775 0.0153 0.1872
55 227.7220 232.3512 229.0681 0.6519 0.0154 0.1568
56 227.8328 232.3187 228.5152 0.5464 1.9210 0.1476
57 227.9460 232.1104 227.9915 0.3312 0.0485 0.1234
58 227.8381 231.9083 227.4861 0.8351 0.0481 0.0960
59 227.4436 231.7126 226.9914 1.0165 0.0475 0.1412
60 226.7415 231.5234 226.5120 0.9920 2.7765 0.2198
61 225.8071 230.5133 226.0538 0.9507 0.0167 0.2557
62 225.0107 229.5028 225.6287 0.8558 0.0170 0.2496
63 224.5615 228.4922 225.2577 0.5534 0.0170 0.2232
64 224.4163 227.4814 224.9589 0.4537 2.5003 0.1910
65 224.4748 227.8518 224.7397 0.3628 0.0096 0.1687
66 224.6121 228.2212 224.5979 0.6617 0.0092 0.1545
67 224.6527 228.5896 224.5312 0.5760 0.0091 0.1465
68 224.6406 228.9570 224.5375 0.7299 2.4924 0.1428
69 224.5566 228.5367 224.6083 0.6740 0.0194 0.1264
70 224.3976 228.1163 224.7205 0.7085 0.0193 0.1028
71 224.4376 227.6955 224.8530 0.4810 0.0193 0.1458
72 224.5400 227.2743 225.0094 0.3632 1.9935 0.2945
73 224.6578 227.5359 225.2356 0.3880 0.0130 0.4184
74 224.7787 227.7983 225.5784 0.7678 0.0129 0.3171
75 224.8174 228.0614 226.0007 0.9386 0.0127 0.1466
76 225.0820 228.3251 226.4408 1.1666 3.2564 0.0700
77 225.7773 229.5209 226.8747 0.9266 0.0243 0.0627
78 226.8017 230.7179 227.3011 0.8756 0.0243 0.0753
79 228.0335 231.9162 227.7211 0.8094 0.0244 0.0798
80 229.5012 233.1156 228.1276 nan nan nan


==> fig/data/tiers_test.dat <==
x hot3d_mpjpe hot3d_jitter arctic_mpjpe arctic_jitter hoi4d_mpjpe hoi4d_jitter
23.5287 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
23.6908 2.5394 33.3231 3.7066 25.7605 -0.4396 28.3864
24.0469 3.0568 37.8919 4.0402 29.1798 0.1456 33.0645
24.3024 3.3332 41.2852 4.0751 33.0749 0.2988 38.9925
28.3714 3.4271 46.8972 4.4690 38.5860 0.8186 44.9371
29.3735 3.4744 46.8948 4.5154 38.5890 0.7141 44.9286
48.3963 10.2301 46.0749 7.6121 37.9076 5.0421 45.0988
61.8917 10.6884 46.5009 8.5622 38.5436 5.5222 46.0444


==> fig/data/tiers_val.dat <==
x y
23.5312 3.0590
23.5329 3.2834
23.5980 3.7024
23.6248 3.7024
23.6464 3.7737
23.6848 3.7789
23.9890 3.8535
27.9882 3.9359
28.1976 3.9502
30.7998 3.9922


==> fig/data/tiers_val_front.dat <==
x y
23.6908 3.8202
24.0469 3.8202
24.0469 3.8617
24.3024 3.8617
24.3024 3.9049
28.3714 3.9049
28.3714 3.9783
29.3735 3.9783
29.3735 4.0622
48.3963 4.0622
48.3963 4.9260
69.1717 4.9260


==> fig/data/tiers_val_frontpts.dat <==
x y
23.6908 3.8202
24.0469 3.8617
24.3024 3.9049
28.3714 3.9783
29.3735 4.0622
48.3963 4.9260

